Nested Gradient Codes for Straggler Mitigation in Distributed Machine Learning

We consider distributed learning in the presence of slow and unresponsive worker nodes, referred to as stragglers. In order to mitigate the effect of stragglers, gradient coding redundantly assigns partial computations to the worker such that the overall result can be recovered from only the non-straggling workers. Gradient codes are designed to tolerate a fixed number of stragglers. Since the number of stragglers in practice is random and unknown a priori, tolerating a fixed number of stragglers can yield a sub-optimal computation load and can result in higher latency. We propose a gradient coding scheme that can tolerate a flexible number of stragglers by carefully concatenating gradient codes for different straggler tolerance. By proper task scheduling and small additional signaling, our scheme adapts the computation load of the workers to the actual number of stragglers. We analyze the latency of our proposed scheme and show that it has a significantly lower latency than gradient codes.

==> sigma_0.csv <==
0.0 0.0
0.1 0.0
0.2 0.0
0.3 0.0
0.4 0.0
0.5 0.0
0.6 0.0
0.7 0.0
0.8 0.0
0.9 2.1234981410971766e-11
1.0 4.4618871015971775e-9
1.1 9.401536224082554e-8
1.2 7.733603216602107e-7
1.3 3.802397570183335e-6
1.4 1.3509042828428054e-5
1.5 3.837395357173462e-5
1.6 9.258255659027554e-5
1.7 0.00019725337929394677
1.8 0.0003811325314923774
1.9 0.0006806502285435002
2.0 0.001139336387987949
2.1 0.001806671816081089
2.2 0.002736503201194642
2.3 0.00398517491073565
2.4 0.005609533103816119
2.5 0.007664944035592846
2.6 0.010203444716821
2.7 0.013272115528947
2.8 0.016911735019062398
2.9 0.02115574972681399
3.0 0.02602956825565647
3.1 0.03155016974327775
3.2 0.037726002605913245
3.3 0.044557139676832294
3.4 0.052035650105449756
3.5 0.06014614596720114
3.6 0.06886646175288857
3.7 0.07816842708401735
3.8 0.08801869652984709
3.9 0.09837960476358094
4.0 0.1092100200665218
4.1 0.12046617404111978
4.2 0.13210245008325566
4.3 0.14407211752184107
4.4 0.15632800225284502
4.5 0.1688230881177448
4.6 0.18151104618394406
4.7 0.1943466914858736
4.8 0.20728636870888745
4.9 0.22028826978502217
5.0 0.23331268746866024
5.1 0.24632220972265217
5.2 0.2592818602228477
5.3 0.27215919053036547
5.4 0.28492432953172586
5.5 0.29754999564803136
5.6 0.3100114771016815
5.7 0.3222865852336589
5.8 0.33435558551233663
5.9 0.34620111048776303
6.0 0.3578080585409957
6.1 0.3691634818702602
6.2 0.3802564667552202
6.3 0.3910780087555423
6.4 0.4016208851359557
6.5 0.41187952647101184
6.6 0.42184988907108845
6.7 0.43152932958791324
6.8 0.4409164829032151
6.9 0.45001114417738813
7.0 0.4588141557352212
7.1 0.46732729929126465
7.2 0.4755531938665689
7.3 0.4834951996194116
7.4 0.4911573277033456
7.5 0.4985441561744161
7.6 0.5056607518939241
7.7 0.5125125983117195
7.8 0.5191055289660735
7.9 0.5254456664980659
8.0 0.5315393669496604
8.1 0.5373931690939245
8.2 0.5430137485319463
8.3 0.548407876282844
8.4 0.5535823815898925
8.5 0.5585441186663624
8.6 0.5632999371084282
8.7 0.5678566557088255
8.8 0.5722210394132611
8.9 0.5763997791713933
9.0 0.5803994744451663
9.1 0.5842266181489895
9.2 0.5878875838084351
9.3 0.5913886147365685
9.4 0.5947358150395
9.5 0.5979351422751018
9.6 0.6009924016009579
9.7 0.603913241259382
9.8 0.6067031492587102
9.9 0.6093674511209457
10.0 0.6119113085762211
10.1 0.6143397190943634
10.2 0.6166575161531419
10.3 0.6188693701515025
10.4 0.6209797898842616
10.5 0.6229931245023753
10.6 0.6249135658899887
10.7 0.6267451513960683
10.8 0.6284917668645216
10.9 0.630157149912332
11.0 0.631744893410429
11.1 0.6332584491267754
11.2 0.6347011314955268
11.3 0.6360761214801105
11.4 0.6373864705017274
11.5 0.6386351044081013
11.6 0.6398248274603338
11.7 0.6409583263184517
11.8 0.6420381740087527
11.9 0.6430668338582638
12.0 0.6440466633837004
12.1 0.6449799181241018
12.2 0.6458687554079952
12.3 0.6467152380473922
12.4 0.6475213379522496
12.5 0.6482889396601982
12.6 0.6490198437773966
12.7 0.6497157703272957
12.8 0.6503783620049169
12.9 0.6510091873349876
13.0 0.6516097437329008
13.1 0.6521814604680435
13.2 0.6527257015295135
13.3 0.653243768394676
13.4 0.6537369027013824
13.5 0.6542062888249717
13.6 0.6546530563614698
13.7 0.6550782825186037
13.8 0.6554829944164478
13.9 0.6558681712996841
14.0 0.6562347466635616
14.1 0.6565836102957701
14.2 0.6569156102364913
14.3 0.6572315546589751
14.4 0.6575322136730054
14.5 0.657818321053651
14.6 0.6580905758977157
14.7 0.6583496442102824
14.8 0.6585961604237439
14.9 0.6588307288516924
15.0 0.659053925079999
15.1 0.6592662972973948
15.2 0.659468367567804
15.3 0.6596606330466575
15.4 0.6598435671433399
15.5 0.6600176206318943
15.6 0.6601832227120328
15.7 0.6603407820224627
15.8 0.6604906876084656
15.9 0.6606333098456171
16.0 0.6607690013214714
16.1 0.6608980976769764
16.2 0.6610209184093239
16.3 0.6611377676378838
16.4 0.6612489348348146
16.5 0.6613546955218693
16.6 0.6614553119348895
16.7 0.66155103365739
16.8 0.66164209822461
16.9 0.6617287316993351
17.0 0.6618111492207551
17.1 0.6618895555275651
17.2 0.6619641454564684
17.3 0.6620351044171966
17.4 0.6621026088451137
17.5 0.6621668266324252
17.6 0.6622279175389718
17.7 0.6622860335835423
17.8 0.6623413194166101
17.9 0.6623939126753445
18.0 0.662443944321719


==> sigma_1.csv <==
0.0 0.0
0.1 0.0
0.2 0.0
0.3 0.0
0.4 0.0
0.5 0.0
0.6 0.0
0.7 0.0
0.8 0.0
0.9 0.0
1.0 0.0
1.1 0.0
1.2 0.0
1.3 0.0
1.4 2.108457270072284e-20
1.5 2.731682989504612e-16
1.6 6.301392235739201e-14
1.7 2.792921111245338e-12
1.8 5.012920005988679e-11
1.9 5.079099905764552e-10
2.0 3.4682955659397567e-9
2.1 1.7743443118374887e-8
2.2 7.281292451836356e-8
2.3 2.5112288619005866e-7
2.4 7.525379912639497e-7
2.5 2.008240058991123e-6
2.6 4.862550080326687e-6
2.7 1.0838944215830255e-5
2.8 2.2500524189460553e-5
2.9 4.3905777092970336e-5
3.0 8.114873607557215e-5
3.1 0.00014296023500569698
3.2 0.00024133560250789085
3.3 0.0003921454707053852
3.4 0.000615681576991454
3.5 0.0009370891481873579
3.6 0.0013866417117688393
3.7 0.0019998224734655862
3.8 0.0028171878134805174
3.9 0.003884001808591814
4.0 0.00524964471924813
4.1 0.006966811883629842
4.2 0.00909053140357503
4.3 0.01167703860964455
4.4 0.014782552059528647
4.5 0.01846199954637319
4.6 0.02276774332065896
4.7 0.02774835172248221
4.8 0.03344746009816696
4.9 0.03990275775165843
5.0 0.04714513031561786
5.1 0.055197978873768865
5.2 0.06407672893727734
5.3 0.07378853441781794
5.4 0.0843321744078466
5.5 0.09569813414213121
5.6 0.10786885615051059
5.7 0.12081914341238235
5.8 0.1345166933069406
5.9 0.1489227392770764
6.0 0.1639927762994556
6.1 0.17967734635553054
6.2 0.19592286098442122
6.3 0.2126724395154448
6.4 0.2298667435720903
6.5 0.24744479076396475
6.6 0.2653447330046433
6.7 0.2835045874934029
6.8 0.3018629109775117
6.9 0.3203594103878195
7.0 0.3389354852510404
7.1 0.3575346993818627
7.2 0.37610318121707365
7.3 0.3945899537562179
7.4 0.41294719641449484
7.5 0.43113044217858176
7.6 0.449098714297294
7.7 0.46681460735416314
7.8 0.48424431797971673
7.9 0.5013576306911767
8.0 0.5181278644211744
8.1 0.534531785239588
8.2 0.5505494906075661
8.3 0.5661642702526093
8.4 0.581362448438818
8.5 0.5961332120455305
8.6 0.6104684284767914
8.7 0.6243624570174209
8.8 0.6378119568405869
8.9 0.6508156944664318
9.0 0.6633743530791764
9.1 0.675490345737102
9.2 0.6871676341603699
9.3 0.6984115544586774
9.4 0.7092286508661726
9.5 0.7196265182856572
9.6 0.729613654207961
9.7 0.7391993203648557
9.8 0.7483934142938591
9.9 0.7572063508393244
10.0 0.7656489534845107
10.1 0.7737323553020172
10.2 0.7814679092229841
10.3 0.7888671072568142
10.4 0.7959415082407953
10.5 0.802702673660993
10.6 0.8091621110602291
10.7 0.8153312245341426
10.8 0.8212212718106325
10.9 0.8268433274098695
11.0 0.8322082513902692
11.1 0.8373266631990591
11.2 0.8422089201633183
11.3 0.8468651001776667
11.4 0.8513049881673129
11.5 0.855538065929212
11.6 0.8595735049790763
11.7 0.8634201620573564
11.8 0.8670865769727143
11.9 0.8705809724865425
12.0 0.8739112559665027
12.1 0.8770850225606422
12.2 0.8801095596662222
12.3 0.8829918524888462
12.4 0.885738590507734
12.5 0.888356174681988
12.6 0.8908507252504223
12.7 0.8932280899939835
12.8 0.8954938528449801
12.9 0.8976533427413125
13.0 0.8997116426366792
13.1 0.901673598589382
13.2 0.9035438288629415
13.3 0.9053267329812863
13.4 0.9070265006898914
13.5 0.9086471207819645
13.6 0.9101923897556721
13.7 0.911665920274535
13.8 0.9130711494085568
13.9 0.9144113466384368
14.0 0.9156896216094346
14.1 0.91690893162512
14.2 0.9180720888744418
14.3 0.919181767388302
14.4 0.9202405097241972
14.5 0.9212507333794975
14.6 0.9222147369356458
14.7 0.923134705936988
14.8 0.9240127185091183
14.9 0.9248507507225976
15.0 0.9256506817086679
15.1 0.9264142985341951
15.2 0.9271433008435301
15.3 0.9278393052753153
15.4 0.9285038496624781
15.5 0.9291383970237943
15.6 0.9297443393554465
15.7 0.9303230012309888
15.8 0.9308756432180535
15.9 0.9314034651200174
16.0 0.9319076090506775
16.1 0.9323891623498106
16.2 0.9328491603472535
16.3 0.9332885889829273
16.4 0.9337083872899666
16.5 0.9341094497478573
16.6 0.9344926285122275
16.7 0.9348587355276556
16.8 0.9352085445296019
16.9 0.9355427929412903
17.0 0.9358621836711069
17.1 0.9361673868158207
17.2 0.9364590412746764
17.3 0.9367377562791543
17.4 0.9370041128429619
17.5 0.9372586651365791
17.6 0.9375019417904598
17.7 0.9377344471307738
17.8 0.9379566623513658
17.9 0.9381690466254105
18.0 0.9383720381600575


==> sigma_2.csv <==
0.0 0.0
0.1 0.0
0.2 0.0
0.3 0.0
0.4 0.0
0.5 0.0
0.6 0.0
0.7 0.0
0.8 0.0
0.9 0.0
1.0 0.0
1.1 0.0
1.2 0.0
1.3 0.0
1.4 0.0
1.5 0.0
1.6 0.0
1.7 0.0
1.8 0.0
1.9 1.3441392766470422e-27
2.0 2.8154093667256867e-22
2.1 3.325360914831424e-19
2.2 4.714443528660314e-17
2.3 2.0916885080667683e-15
2.4 4.450392216918022e-14
2.5 5.701640753561628e-13
2.6 5.038592700397234e-12
2.7 3.352619179427887e-11
2.8 1.783236708802014e-10
2.9 7.912561708045289e-10
3.0 3.0226928889835442e-9
3.1 1.018202608409917e-8
3.2 3.081196569670661e-8
3.3 8.500774864222752e-8
3.4 2.1638163781623337e-7
3.5 5.131392816971138e-7
3.6 1.1429036458833127e-6
3.7 2.4070389392226e-6
3.8 4.8210873487482636e-6
3.9 9.228309048037363e-6
4.0 1.6952997010088634e-5
4.1 2.9999059394892998e-5
4.2 5.129724497006601e-5
4.3 8.500136047680164e-5
4.4 0.00013683003918717784
4.5 0.00021444632231323074
4.6 0.00032786285060774727
4.7 0.000489856224575355
4.8 0.0007163704793784315
4.9 0.00102688700200119
5.0 0.0014447368881275444
5.1 0.0019973318866257526
5.2 0.0027162917820978652
5.3 0.003637449266591402
5.4 0.004800717878076659
5.5 0.006249814163535501
5.6 0.00803183151264438
5.7 0.01019666971538174
5.8 0.012796330824093942
5.9 0.015884097967992557
6.0 0.01951361904195858
6.1 0.023737921404123653
6.2 0.028608386679323087
6.3 0.03417371637464061
6.4 0.04047891924970682
6.5 0.047564350306823815
6.6 0.0554648289998029
6.7 0.06420886098368711
6.8 0.07381798365520692
6.9 0.08430625110156575
7.0 0.09567986912406959
7.1 0.10793698596620567
7.2 0.12106763946658312
7.3 0.1350538567612163
7.4 0.14986989852864713
7.5 0.16548263622001586
7.6 0.1818520478213916
7.7 0.1989318154980388
7.8 0.21667000697708844
7.9 0.23500982171454315
8.0 0.2538903827186717
8.1 0.27324755530011724
8.2 0.2930147749115237
8.3 0.3131238675402003
8.4 0.3335058477369021
8.5 0.3540916812134709
8.6 0.37481300093723025
8.7 0.395602767712708
8.8 0.4163958683021955
8.9 0.43712964613637345
9.0 0.4577443615559031
9.1 0.4781835802660738
9.2 0.49839449025131666
9.3 0.5183281487661495
9.4 0.5379396621840589
9.5 0.5571883024437666
9.6 0.5760375645873848
9.7 0.5944551704465888
9.8 0.6124130239144568
9.9 0.6298871234585155
10.0 0.6468574376030277
10.1 0.6633077490550449
10.2 0.6792254729888908
10.3 0.6946014547568441
10.4 0.7094297519783117
10.5 0.7237074055930014
10.6 0.7374342040611955
10.7 0.7506124444703286
10.8 0.7632466938738789
10.9 0.7753435537566669
11.0 0.786911430098667
11.1 0.7979603111045126
11.2 0.8085015542834134
11.3 0.8185476842083494
11.4 0.8281122019568845
11.5 0.8372094069404615
11.6 0.8458542315653178
11.7 0.8540620889360703
11.8 0.8618487336118751
11.9 0.8692301352535654
12.0 0.8762223648566678
12.1 0.8828414931477636
12.2 0.8891035006281272
12.3 0.8950241986767481
12.4 0.9006191610723889
12.5 0.9059036652590435
12.6 0.9108926426587961
12.7 0.9156006373285684
12.8 0.920041772260608
12.9 0.9242297226389595
13.0 0.9281776953839302
13.1 0.9318984143421801
13.2 0.9354041105101578
13.3 0.9387065167120319
13.4 0.9418168661889013
13.5 0.9447458945930972
13.6 0.9475038449189767
13.7 0.9501004749391496
13.8 0.9525450667520549
13.9 0.9548464380827367
14.0 0.9570129550133054
14.1 0.9590525458525677
14.2 0.9609727158855533
14.3 0.9627805627730017
14.4 0.9644827923982071
14.5 0.9660857349839833
14.6 0.9675953613258308
14.7 0.9690172990087662
14.8 0.9703568484947275
14.9 0.9716189989850789
15.0 0.9728084439786132
15.1 0.973929596459647
15.2 0.974986603663478
15.3 0.9759833613776753
15.4 0.9769235277475636
15.5 0.9778105365629002
15.6 0.9786476100102723
15.7 0.9794377708822427
15.8 0.9801838542398307
15.9 0.9808885185296652
16.0 0.981554256161116
16.1 0.9821834035520365
16.2 0.9827781506544644
16.3 0.9833405499738291
16.4 0.9838725250969464
16.5 0.9843758787454155
16.6 0.9848523003720141
16.7 0.9853033733183676
16.8 0.9857305815525876
16.9 0.986135316005774
17.0 0.9865188805262828
17.1 0.9868824974705257
17.2 0.9872273129487816
17.3 0.9875544017441313
17.4 0.9878647719221553
17.5 0.9881593691485052
17.6 0.9884390807308805
17.7 0.9887047394013154
17.8 0.9889571268540458
17.9 0.9891969770535516
18.0 0.9894249793267195


==> sigma_3.csv <==
0.0 0.0
0.1 0.0
0.2 0.0
0.3 0.0
0.4 0.0
0.5 0.0
0.6 0.0
0.7 0.0
0.8 0.0
0.9 0.0
1.0 0.0
1.1 0.0
1.2 0.0
1.3 0.0
1.4 0.0
1.5 0.0
1.6 0.0
1.7 0.0
1.8 0.0
1.9 0.0
2.0 0.0
2.1 0.0
2.2 0.0
2.3 0.0
2.4 4.249749844254554e-32
2.5 3.6502219545253203e-26
2.6 9.945716645170693e-23
2.7 2.5705554015366842e-20
2.8 1.82790469455725e-18
2.9 5.746430443774005e-17
3.0 1.028557228745186e-15
3.1 1.21903752111344e-14
3.2 1.0545133046587537e-13
3.3 7.115424371895406e-13
3.4 3.926879073203592e-12
3.5 1.8356336510638748e-11
3.6 7.463637185115027e-11
3.7 2.694656788918712e-10
3.8 8.781059022858843e-10
3.9 2.6170017005227782e-9
4.0 7.210315670141716e-9
4.1 1.852988795929728e-8
4.2 4.4751199159025965e-8
4.3 1.0221032450502419e-7
4.4 2.2196555435673972e-7
4.5 4.604606051662546e-7
4.6 9.161404413695719e-7
4.7 1.754357563616668e-6
4.8 3.243382920715798e-6
4.9 5.804744285311214e-6
5.0 1.008138878081538e-5
5.1 1.7027233801102246e-5
5.2 2.802146371929878e-5
5.3 4.501039228603446e-5
5.4 7.067880647287685e-5
5.5 0.00010865142820319683
5.6 0.000163723499944222
5.7 0.00024211757717623736
5.8 0.0003517614873601998
5.9 0.0005025802119260057
6.0 0.00070679230659841
6.1 0.000979199548291765
6.2 0.0013374569349755882
6.3 0.0018023091062948726
6.4 0.0023977788107448625
6.5 0.003151293299164572
6.6 0.0040937355124700875
6.7 0.005259408647270157
6.8 0.006685905074428225
6.9 0.008413873558645724
7.0 0.010486682151393938
7.1 0.01294997784687792
7.2 0.015851147925377885
7.3 0.019238691677807045
7.4 0.023161514731516307
7.5 0.027668161316695666
7.6 0.03280600238501343
7.7 0.038620399407545386
7.8 0.045153864862723034
7.9 0.052445240839434276
8.0 0.06052891682532887
8.1 0.06943410666081684
8.2 0.07918420288153595
8.3 0.08979622433852567
8.4 0.10128037018812472
8.5 0.11363969020781586
8.6 0.1268698780512561
8.7 0.14095919063661508
8.8 0.15588849349210082
8.9 0.17163142867500036
9.0 0.18815469893461118
9.1 0.20541845918608173
9.2 0.22337680416292313
9.3 0.2419783393622647
9.4 0.261166821110321
9.5 0.28088185075929006
9.6 0.30105960766718753
9.7 0.32163360568114585
9.8 0.34253545830262944
9.9 0.3636956385113554
10.0 0.385044220308768
10.1 0.4065115903536233
10.2 0.4280291195427055
10.3 0.4495297859811624
10.4 0.4709487424348947
10.5 0.4922238230118439
10.6 0.5132959854355638
10.7 0.5341096868152352
10.8 0.5546131922501246
10.9 0.574758816909232
11.0 0.5945031033809577
11.1 0.6138069370819842
11.2 0.6326356033438508
11.3 0.6509587904598222
11.4 0.6687505434779007
11.5 0.6859891738762488
11.6 0.7026571304657652
11.7 0.7187408369442428
11.8 0.7342305014919799
11.9 0.7491199036653954
12.0 0.7634061636288508
12.1 0.7770894984810403
12.2 0.7901729700959903
12.3 0.8026622285239768
12.4 0.8145652545974886
12.5 0.8258921049734085
12.6 0.8366546624251211
12.7 0.8468663937861063
12.8 0.8565421175471759
12.9 0.8656977827288088
13.0 0.8743502602927882
13.1 0.882517148026962
13.2 0.8902165895358196
13.3 0.8974671076990764
13.4 0.9042874527211084
13.5 0.9106964646856663
13.6 0.9167129503520137
13.7 0.9223555737792133
13.8 0.927642760242997
13.9 0.9325926128126417
14.0 0.9372228408813164
14.1 0.9415506998903074
14.2 0.9455929414530316
14.3 0.9493657730665881
14.4 0.9528848265945439
14.5 0.9561651347126108
14.6 0.9592211145268581
14.7 0.9620665576002712
14.8 0.9647146256561198
14.9 0.9671778512642398
15.0 0.9694681428575641
15.1 0.9715967934698964
15.2 0.9735744926309368
15.3 0.9754113409000823
15.4 0.97711686656576
15.5 0.9787000440814005
15.6 0.9801693138521299
15.7 0.9815326030274458
15.8 0.9827973469942436
15.9 0.9839705113013911
16.0 0.9850586137814232
16.1 0.9860677466668074
16.2 0.9870035985275735
16.3 0.9878714758839038
16.4 0.9886763243716448
16.5 0.9894227493606543
16.6 0.9901150359455865
16.7 0.9907571682462233
16.8 0.9913528479699614
16.9 0.9919055122026351
17.0 0.9924183504057014
17.1 0.9928943206080287
17.2 0.9933361647892853
17.3 0.99374642345933
17.4 0.9941274494442204
17.5 0.994481420894583
17.6 0.9948103535362519
17.7 0.9951161121864035
17.8 0.9954004215609795
17.9 0.9956648764011011
18.0 0.9959109509475282


==> sigma_4.csv <==
0.0 0.0
0.1 0.0
0.2 0.0
0.3 0.0
0.4 0.0
0.5 0.0
0.6 0.0
0.7 0.0
0.8 0.0
0.9 0.0
1.0 0.0
1.1 0.0
1.2 0.0
1.3 0.0
1.4 0.0
1.5 0.0
1.6 0.0
1.7 0.0
1.8 0.0
1.9 0.0
2.0 0.0
2.1 0.0
2.2 0.0
2.3 0.0
2.4 0.0
2.5 0.0
2.6 0.0
2.7 0.0
2.8 0.0
2.9 2.2198741370365805e-33
3.0 1.9709510953055932e-27
3.1 5.550545808622524e-24
3.2 1.482626726534149e-21
3.3 1.0895296797916698e-19
3.4 3.539601963912278e-18
3.5 6.54728072219113e-17
3.6 8.019489206828168e-16
3.7 7.169926582344335e-15
3.8 5.0008802433581374e-14
3.9 2.853245330487379e-13
4.0 1.3791072182399995e-12
4.1 5.7991918868052995e-12
4.2 2.1657994348089465e-11
4.3 7.302289837490479e-11
4.4 2.2522580689670553e-10
4.5 6.423597810648775e-10
4.6 1.709292826133157e-9
4.7 4.2754113104151864e-9
4.8 1.0115940825424164e-8
4.9 2.2763634494715876e-8
5.0 4.89435518481685e-8
5.1 1.0095077755815575e-7
5.2 2.0044818227077054e-7
5.3 3.843294721390657e-7
5.4 7.134894840907166e-7
5.5 1.2855627216808396e-6
5.6 2.2529217451157158e-6
5.7 3.847453735721479e-6
5.8 6.413836333623984e-6
5.9 1.0453188911948182e-5
6.0 1.6679056546949707e-5
6.1 2.608766415354629e-5
6.2 4.004423220546022e-5
6.3 6.038685176539609e-5
6.4 8.954896030707948e-5
6.5 0.00013070083488392513
6.6 0.0001879097301014879
6.7 0.00026631735148252914
6.8 0.0003723322988988454
6.9 0.0005138339803583489
7.0 0.0007003833345861286
7.1 0.0009434345706442724
7.2 0.0012565410984346102
7.3 0.0016555479507999187
7.4 0.0021587623488904307
7.5 0.0027870936935648185
7.6 0.0035641542223537816
7.7 0.004516311885555099
7.8 0.00567268768153717
7.9 0.007065090747432145
8.0 0.008727885905615467
8.1 0.010697790079148065
8.2 0.013013595954700224
8.3 0.015715823419515714
8.4 0.01884630154934566
8.5 0.02244768619006716
8.6 0.026562920367725066
8.7 0.03123464679288639
8.8 0.03650458351463626
8.9 0.042412875256404046
9.0 0.0489974340724219
9.1 0.056293283657791994
9.2 0.06433192190184323
9.3 0.0731407160863327
9.4 0.08274234450726979
9.5 0.09315429726834791
9.6 0.10438844759649331
9.7 0.11645070331956381
9.8 0.1293407461860893
9.9 0.14305186456690092
10.0 0.15757088283198128
10.1 0.17287818841639524
10.2 0.18894785534804567
10.3 0.20574786087325692
10.4 0.22324038984276381
10.5 0.2413822197606275
10.6 0.2601251778917439
10.7 0.2794166605992137
10.8 0.29920020415891746
10.9 0.3194160956827554
11.0 0.34000201247128026
11.1 0.360893678099168
11.2 0.38202552379314386
11.3 0.40333134416531835
11.4 0.4247449370837957
11.5 0.4462007183617835
11.6 0.46763430298916375
11.7 0.4889830457784029
11.8 0.5101865355127333
11.9 0.531187037932633
12.0 0.5519298841439803
12.1 0.5723638022476908
12.2 0.5924411911504155
12.3 0.6121183365970482
12.4 0.6313555704508658
12.5 0.6501173751231354
12.6 0.6683724358119647
12.7 0.6860936438451605
12.8 0.7032580549327596
12.9 0.7198468065234049
13.0 0.735844998729919
13.1 0.7512415434499934
13.2 0.7660289863669631
13.3 0.7802033064832469
13.4 0.7937636977263015
13.5 0.8067123369855854
13.6 0.8190541427006341
13.7 0.8307965278366035
13.8 0.8419491507655653
13.9 0.8525236672298785
14.0 0.8625334862077645
14.1 0.8719935321393445
14.2 0.8809200156115549
14.3 0.8893302142490339
14.4 0.8972422652207822
14.5 0.9046749704535508
14.6 0.9116476153459888
14.7 0.9181798015050358
14.8 0.9242912937795777
14.9 0.9300018816468876
15.0 0.9353312548150478
15.1 0.9402988927390894
15.2 0.9449239676091306
15.3 0.9492252602541824
15.4 0.9532210883139429
15.5 0.9569292459611651
15.6 0.960366954407096
15.7 0.9635508223901308
15.8 0.9664968158311713
15.9 0.9692202358362275
16.0 0.9717357042356355
16.1 0.9740571558680099
16.2 0.9761978368439631
16.3 0.978170308058072
16.4 0.9799864532560926
16.5 0.9816574910066382
16.6 0.9831939899712814
16.7 0.9846058869132273
16.8 0.9859025069314736
16.9 0.987092585453888
17.0 0.9881842915682959
17.1 0.989185252314934
17.2 0.9901025776060529
17.3 0.9909428854787432
17.4 0.991712327424976
17.5 0.992416613578198
17.6 0.993061037568563
17.7 0.9936505008889291
17.8 0.9941895366411461
17.9 0.9946823325569325
18.0 0.9951327532099009


==> sigma_6.csv <==
0.0 0.0
0.1 0.0
0.2 0.0
0.3 0.0
0.4 0.0
0.5 0.0
0.6 0.0
0.7 0.0
0.8 0.0
0.9 0.0
1.0 0.0
1.1 0.0
1.2 0.0
1.3 0.0
1.4 0.0
1.5 0.0
1.6 0.0
1.7 0.0
1.8 0.0
1.9 0.0
2.0 0.0
2.1 0.0
2.2 0.0
2.3 0.0
2.4 0.0
2.5 0.0
2.6 0.0
2.7 0.0
2.8 0.0
2.9 0.0
3.0 0.0
3.1 0.0
3.2 0.0
3.3 0.0
3.4 0.0
3.5 0.0
3.6 0.0
3.7 0.0
3.8 0.0
3.9 5.563353936676111e-25
4.0 8.352099864421948e-21
4.1 2.2342879445891996e-18
4.2 1.1491435391440547e-16
4.3 2.3946082321529683e-15
4.4 2.817859258380675e-14
4.5 2.235369287245246e-13
4.6 1.3287373884106638e-12
4.7 6.335850009329417e-12
4.8 2.5390311508426277e-11
4.9 8.839989313490367e-11
5.0 2.7403463720459593e-10
5.1 7.705775731283742e-10
5.2 1.99420858042938e-9
5.3 4.80453240858959e-9
5.4 1.0876141042212454e-8
5.5 2.3309175247269507e-8
5.6 4.759138988867776e-8
5.7 9.305896555832511e-8
5.8 1.7504269920603903e-7
5.9 3.179293023016602e-7
6.0 5.594129898085388e-7
6.1 9.562586312760387e-7
6.2 1.5919423929530747e-6
6.3 2.5865766832014974e-6
6.4 4.109560771368372e-6
6.5 6.3954240083592365e-6
6.6 9.763342431812113e-6
6.7 1.4640809057360184e-5
6.8 2.1591920882746425e-5
6.9 3.1350709387707576e-5
7.0 4.485988431028242e-5
7.1 6.331528141825194e-5
7.2 8.821620315455882e-5
7.3 0.00012142171636811259
7.4 0.00016521282453800152
7.5 0.00022236026444913832
7.6 0.0002961974915047768
7.7 0.0003906982169383903
7.8 0.0005105576481223763
7.9 0.0006612763647671925
8.0 0.0008492455445882535
8.1 0.001081832038136139
8.2 0.0013674615905709348
8.3 0.0017156983251683127
8.4 0.002137318446358407
8.5 0.002644375996120389
8.6 0.0032502584132746773
8.7 0.003969729606764432
8.8 0.004818958266736105
8.9 0.005815529205420215
9.0 0.00697843564653246
9.1 0.008328050568771945
9.2 0.00988607545599527
9.3 0.011675465112086827
9.4 0.013720327558936256
9.5 0.0160457984460053
9.6 0.01867788985270842
9.7 0.021643313851622846
9.8 0.024969281711319728
9.9 0.028683280141087737
10.0 0.032812826503815395
10.1 0.03738520543499555
10.2 0.04242718979219073
10.3 0.047964749307458865
10.4 0.05402275071281501
10.5 0.0606246534443716
10.6 0.06779220529417859
10.7 0.07554514256143875
10.8 0.08390089935004913
10.9 0.09287433066277553
11.0 0.10247745385161779
11.1 0.11271921279917343
11.2 0.12360526892968059
11.3 0.13513782278580716
11.4 0.1473154694653283
11.5 0.1601330906997705
11.6 0.17358178578586747
11.7 0.1876488429626871
11.8 0.20231775217607123
11.9 0.21756825950186878
12.0 0.2333764628248855
12.1 0.2497149477061387
12.2 0.2665529617308234
12.3 0.28385662502680603
12.4 0.30158917409037833
12.5 0.31971123556326225
12.6 0.3381811261812902
12.7 0.356955174768036
12.8 0.3759880618810187
12.9 0.3952331725370347
13.0 0.41464295734783435
13.1 0.43416929738670196
13.2 0.45376386817780634
13.3 0.4733784983489534
13.4 0.4929655187084274
13.5 0.5124780977907457
13.6 0.5318705602559052
13.7 0.5510986849128746
13.8 0.570119979561049
13.9 0.588893930293021
14.0 0.6073822233686342
14.1 0.6255489382438236
14.2 0.6433607108092348
14.3 0.6607868663541613
14.4 0.6777995222133141
14.5 0.6943736604702739
14.6 0.7104871714762253
14.7 0.7261208692911358
14.8 0.74125848046279
14.9 0.755886607824733
15.0 0.769994671215369
15.1 0.7835748271967385
15.2 0.796621869983243
15.3 0.809133115878874
15.4 0.8211082735684831
15.5 0.8325493026166997
15.6 0.8434602625005465
15.7 0.8538471544420299
15.8 0.8637177582188358
15.9 0.8730814660188229
16.0 0.8819491152712066
16.1 0.8903328222383552
16.2 0.8982458179909372
16.3 0.9057022882194897
16.4 0.9127172181609702
16.5 0.9193062437428131
16.6 0.9254855098723669
16.7 0.9312715366289774
16.8 0.9366810939518401
16.9 0.9417310852607192
17.0 0.946438440300606
17.1 0.9508200173663558
17.2 0.954892514940255
17.3 0.9586723926650071
17.4 0.9621758014768904
17.5 0.9654185226390753
17.6 0.9684159153429538
17.7 0.9711828724855548
17.8 0.9737337841830945
17.9 0.9760825085437935
18.0 0.9782423491965196


==> smax_2.csv <==
0.0 0.0
0.1 0.0
0.2 0.0
0.3 0.0
0.4 0.0
0.5 0.0
0.6 0.0
0.7 0.0
0.8 0.0
0.9 2.1234981193186846e-11
1.0 4.461886889223585e-9
1.1 9.401536232218976e-8
1.2 7.733603216640745e-7
1.3 3.8023975700380763e-6
1.4 1.3509042828565671e-5
1.5 3.8373953572057525e-5
1.6 9.258255663364475e-5
1.7 0.00019725338115183933
1.8 0.00038113256359091277
1.9 0.0006806505419482865
2.0 0.0011393384532267887
2.1 0.0018066820253566515
2.2 0.0027365437335114314
2.3 0.003985310310378101
2.4 0.005609926538491554
2.5 0.007665963149444443
2.6 0.010205842233623478
2.7 0.013277312888317674
2.8 0.016922237130015685
2.9 0.02117571467932785
3.0 0.026065547494223153
3.1 0.031612022420071086
3.2 0.037827973807483414
3.3 0.04471907751841925
3.4 0.0522843229603256
3.5 0.06051660983460755
3.6 0.06940342010340665
3.7 0.078927522121635
3.8 0.08906767183664431
3.9 0.09979928444003801
4.0 0.11109505806794594
4.1 0.12292553850811162
4.2 0.13525962002398884
4.3 0.14806498218488376
4.4 0.1613084659968553
4.5 0.17495639478127886
4.6 0.18897484634285552
4.7 0.20332988323970505
4.8 0.21798774765283183
4.9 0.2329150266694435
5.0 0.24807879292843613
5.1 0.2634467246694017
5.2 0.2789872083782378
5.3 0.2946694264932313
5.4 0.3104634320528491
5.5 0.3263402117328526
5.6 0.342271738421173
5.7 0.3582310142897704
5.8 0.37419210521495727
5.9 0.390130167343561
6.0 0.40602146657738264
6.1 0.4218433917334797
6.2 0.4375744621192948
6.3 0.4531943302315897
6.4 0.46868378024314106
6.5 0.48402472288157566
6.6 0.4992001872334514
6.7 0.5141943099279899
6.8 0.5289923220737114
6.9 0.54358053424221
7.0 0.5579463197205585
7.1 0.5720780961903869
7.2 0.5859653059395488
7.3 0.5995983946724054
7.4 0.6129687889571473
7.5 0.6260688723323977
7.6 0.6388919600893316
7.7 0.6514322727479127
7.8 0.6636849082547635
7.9 0.6756458129436994
8.0 0.6873117513162972
8.1 0.6986802747173998
8.2 0.709749688997878
8.3 0.7205190212731374
8.4 0.7309879859000441
8.5 0.7411569498065816
8.6 0.75102689731734
8.7 0.7605993946238208
8.8 0.7698765540515308
8.9 0.7788609982761332
9.0 0.7875558246388058
9.1 0.7959645697066933
9.2 0.8040911742183031
9.3 0.8119399485461974
9.4 0.8195155388007088
9.5 0.8268228936889386
9.6 0.8338672322332623
9.7 0.8406540124431827
9.8 0.8471889010238356
9.9 0.8534777441939247
10.0 0.8595265396754805
10.1 0.8653414099076739
10.2 0.8709285765270949
10.3 0.8762943361474393
10.4 0.8814450374625198
10.5 0.8863870596879382
10.6 0.8911267923486555
10.7 0.8956706164120947
10.8 0.90002488675932
10.9 0.9041959159802617
11.0 0.9081899594728919
11.1 0.9120132018207433
11.2 0.915671744418142
11.3 0.919171594308057
11.4 0.922518654193494
11.5 0.925718713579919
11.6 0.9287774410032422
11.7 0.9317003772954354
11.8 0.9344929298378689
11.9 0.9371603677509406
12.0 0.9397078179674675
12.1 0.9421402621366558
12.2 0.9444625343051798
12.3 0.9466793193219971
12.4 0.9487951519139466
12.5 0.9508144163799259
12.6 0.9527413468524529
12.7 0.9545800280766946
12.8 0.9563343966585235
12.9 0.9580082427348546
13.0 0.9596052120213402
13.1 0.9611288081944797
13.2 0.9625823955672811
13.3 0.9639692020197481
13.4 0.9652923221477017
13.5 0.9665547205956602
13.6 0.9677592355417768
13.7 0.9689085823050593
13.8 0.9700053570473348
13.9 0.9710520405445872
14.0 0.972051002004432
14.1 0.9730045029085573
14.2 0.9739147008609429
14.3 0.9747836534245876
14.4 0.9756133219312896
14.5 0.9764055752507587
14.6 0.977162193506971
14.7 0.9778848717312145
14.8 0.9785752234427127
14.9 0.9792347841490533
15.0 0.9798650147598901
15.1 0.9804673049085353
15.2 0.9810429761771126
15.3 0.981593285221903
15.4 0.9821194267963935
15.5 0.9826225366703291
15.6 0.9831036944437839
15.7 0.9835639262559033
15.8 0.9840042073885391
15.9 0.9844254647654931
16.0 0.9848285793485323
16.1 0.985214388431714
16.2 0.985583687835882
16.3 0.9859372340054842
16.4 0.9862757460100822
16.5 0.9865999074531226
16.6 0.9869103682906922
16.7 0.9872077465630913
16.8 0.9874926300421635
16.9 0.9877655777973671
17.0 0.9880271216836173
17.1 0.9882777677539472
17.2 0.9885179976000238
17.3 0.9887482696235458
17.4 0.9889690202415047
17.5 0.9891806650282547
17.6 0.9893835997972733
17.7 0.9895782016254291
17.8 0.9897648298225068
17.9 0.9899438268486486
18.0 0.9901155191823025


==> smax_3.csv <==
0.0 0.0
0.1 0.0
0.2 0.0
0.3 0.0
0.4 0.0
0.5 0.0
0.6 0.0
0.7 0.0
0.8 0.0
0.9 2.1234981794535436e-11
1.0 4.461886888020888e-9
1.1 9.401536232339246e-8
1.2 7.733603216646759e-7
1.3 3.8023975700368735e-6
1.4 1.3509042828564468e-5
1.5 3.8373953572056325e-5
1.6 9.258255663364355e-5
1.7 0.00019725338115183814
1.8 0.00038113256359091396
1.9 0.0006806505419482853
2.0 0.0011393384532267887
2.1 0.001806682025356652
2.2 0.0027365437335114314
2.3 0.0039853103103781005
2.4 0.00560992653849155
2.5 0.007665963149444443
2.6 0.010205842233623561
2.7 0.01327731288831764
2.8 0.016922237130015578
2.9 0.021175714679327932
3.0 0.026065547494223837
3.1 0.031612022420079045
3.2 0.03782797380754825
3.3 0.04471907751883652
3.4 0.052284322962517456
3.5 0.06051660984434741
3.6 0.06940342014100322
3.7 0.07892752225035148
3.8 0.08906767223399215
3.9 0.0997992855608745
4.0 0.11109506098861263
4.1 0.12292554560254036
4.2 0.135259636210128
4.3 0.14806501709500489
4.4 0.16130853756646443
4.5 0.1749565349116803
4.6 0.1889751094596227
4.7 0.20333035872591365
4.8 0.2179885772605909
4.9 0.23291642808293245
5.0 0.24808109064419342
5.1 0.2634503892568443
5.2 0.2789929049736773
5.3 0.2946780730611827
5.4 0.3104762675261866
5.5 0.3263588736354199
5.6 0.34229834900882916
5.7 0.3582682736515863
5.8 0.3742433891927467
5.9 0.3901996275937083
6.0 0.4061141296506134
6.1 0.42196525371756166
6.2 0.4377325752011548
6.3 0.4533968775045575
6.4 0.4689401352178284
6.5 0.48434549045127934
6.6 0.4995972232838343
6.7 0.514680717345283
6.8 0.529582421568816
6.9 0.5442898091388816
7.0 0.5587913346213321
7.1 0.5730763902010879
7.2 0.5871352618709684
7.3 0.6009590863180957
7.4 0.6145398091458382
7.5 0.62787014495388
7.6 0.6409435396809541
7.7 0.6537541354977858
7.8 0.6662967384253317
7.9 0.6785667887482897
8.0 0.6905603341985033
8.1 0.7022740057990148
8.2 0.7137049961884241
8.3 0.724851040187546
8.4 0.7357103973263742
8.5 0.7462818360188342
8.6 0.7565646190551445
8.7 0.766558490075925
8.8 0.7762636606973232
8.9 0.7856807979710706
9.0 0.7948110118860746
9.1 0.8036558426474024
9.2 0.8122172475027777
9.3 0.8204975869245417
9.4 0.8284996099949773
9.5 0.8362264388836751
9.6 0.8436815523460263
9.7 0.8508687682109471
9.8 0.8577922248626455
9.9 0.8644563617549486
10.0 0.870865899026839
10.1 0.8770258163139558
10.2 0.88294133087271
10.3 0.888617875151151
10.4 0.8940610739538386
10.5 0.8992767213568316
10.6 0.9042707575336795
10.7 0.9090492456543022
10.8 0.913618349016193
10.9 0.917984308561856
11.0 0.9221534209282287
11.1 0.9261320171634473
11.2 0.9299264422341348
11.3 0.9335430354328471
11.4 0.9369881117808121
11.5 0.9402679445060145
11.6 0.9433887486613789
11.7 0.9463566659325855
11.8 0.9491777506702127
11.9 0.9518579571666548
12.0 0.9544031281848323
12.1 0.9568189847332291
12.2 0.9591111170704057
12.3 0.9612849769118939
12.4 0.9633458708033781
12.5 0.9652989546162852
12.6 0.9671492291153581
12.7 0.9689015365424642
12.8 0.9705605581566957
12.9 0.9721308126677539
13.0 0.9736166554975452
13.1 0.9750222788038057
13.2 0.9763517121993036
13.3 0.9776088241006754
13.4 0.9787973236421019
13.5 0.9799207630907795
13.6 0.9809825407033483
13.7 0.9819859039650651
13.8 0.9829339531564341
13.9 0.9838296451951761
14.0 0.9846757977047628
14.1 0.9854750932641785
14.2 0.9862300837970788
14.3 0.9869431950620025
14.4 0.9876167312087565
14.5 0.9882528793694683
14.6 0.9888537142560709
14.7 0.9894212027391279
14.8 0.9899572083858866
14.9 0.9904634959382772
15.0 0.9909417357142153
15.1 0.9913935079180338
15.2 0.9918203068481495
15.3 0.9922235449921613
15.4 0.9926045570014956
15.5 0.9929646035394437
15.6 0.9933048749980002
15.7 0.9936264950803149
15.8 0.9939305242468017
15.9 0.9942179630240591
16.0 0.9944897551766966
16.1 0.9947467907430099
16.2 0.9949899089361427
16.3 0.9952199009129913
16.4 0.9954375124136018
16.5 0.9956434462742396
16.6 0.9958383648176311
16.7 0.9960228921241567
16.8 0.9961976161879658
16.9 0.9963630909621302
17.0 0.9965198382970528
17.1 0.9966683497763875
17.2 0.996809088454757
17.3 0.996942490501526
17.4 0.9970689667548456
17.5 0.9971889041901242
17.6 0.997302667306984
17.7 0.9974105994386759
17.8 0.9975130239877972
17.9 0.9976102455920489
18.0 0.9977025512236344


==> smax_4.csv <==
0.0 0.0
0.1 0.0
0.2 0.0
0.3 0.0
0.4 0.0
0.5 0.0
0.6 0.0
0.7 0.0
0.8 0.0
0.9 2.1234981794535436e-11
1.0 4.461886887941763e-9
1.1 9.401536232339246e-8
1.2 7.733603216646759e-7
1.3 3.8023975700367944e-6
1.4 1.3509042828564468e-5
1.5 3.8373953572056325e-5
1.6 9.258255663364355e-5
1.7 0.00019725338115183797
1.8 0.000381132563590914
1.9 0.0006806505419482853
2.0 0.0011393384532267887
2.1 0.001806682025356652
2.2 0.0027365437335114314
2.3 0.0039853103103781005
2.4 0.00560992653849155
2.5 0.007665963149444443
2.6 0.010205842233623561
2.7 0.01327731288831764
2.8 0.016922237130015578
2.9 0.021175714679327957
3.0 0.026065547494223764
3.1 0.03161202242007896
3.2 0.037827973807548244
3.3 0.044719077518836484
3.4 0.05228432296251747
3.5 0.06051660984434749
3.6 0.06940342014100374
3.7 0.07892752225035611
3.8 0.08906767223402415
3.9 0.09979928556105029
4.0 0.11109506098942755
4.1 0.12292554560582074
4.2 0.13525963622183568
4.3 0.14806501713266582
4.4 0.16130853767711217
4.5 0.1749565352118315
4.6 0.18897511021819002
4.7 0.20333036052555312
4.8 0.21798858129420806
4.9 0.23291643667106882
5.0 0.24808110809629016
5.1 0.2634504232444224
5.2 0.27899296863452183
5.3 0.2946781881074017
5.4 0.31047646868087275
5.5 0.3263592147666815
5.6 0.34229891135951723
5.7 0.358269176571357
5.8 0.3742448037599666
5.9 0.3902017934632987
6.0 0.4061173753774556
6.1 0.4219700206833051
6.2 0.4377394451178227
6.3 0.4534066032867536
6.4 0.46895367481477446
6.5 0.4843640430206732
6.6 0.4996222668833786
6.7 0.514714047127043
6.8 0.529626187298424
6.9 0.5443465507369611
7.0 0.5588640143474116
7.1 0.5731684200772591
7.2 0.5872505249772486
7.3 0.6011019506844156
7.4 0.6147151331142421
7.5 0.628083273083492
7.6 0.6412002885096904
7.7 0.6540607687488378
7.8 0.6666599315419581
7.9 0.6789935829455869
8.0 0.6910580805235604
8.1 0.7028502999797975
8.2 0.7143676053163749
8.3 0.7256078225102478
8.4 0.7365692166174047
8.5 0.7472504721368187
8.6 0.7576506763996793
8.7 0.7677693056932166
8.8 0.7776062137837074
8.9 0.7871616224704132
9.0 0.7964361137813027
9.1 0.8054306234121921
9.2 0.814146435012796
9.3 0.8225851749352956
9.4 0.830748807082301
9.5 0.8386396275202628
9.6 0.846260258560106
9.7 0.853613642047642
9.8 0.8607030316507066
9.9 0.8675319839765026
10.0 0.8741043483999164
10.1 0.8804242555303166
10.2 0.8864961042894081
10.3 0.8923245476150427
10.4 0.897914476844675
10.5 0.9032710048667201
10.6 0.9083994481578974
10.7 0.913305307849461
10.8 0.9179942499848169
10.9 0.9224720851454395
11.0 0.9267447476313271
11.1 0.9308182743867721
11.2 0.9346987838622366
11.3 0.9383924549991222
11.4 0.9419055065166259
11.5 0.9452441766692103
11.6 0.9484147036300467
11.7 0.9514233066405973
11.8 0.9542761680498909
11.9 0.9569794163494157
12.0 0.9595391102914747
12.1 0.9619612241606661
12.2 0.9642516342502819
12.3 0.9664161065781773
12.4 0.9684602858603225
12.5 0.9703896857450323
12.6 0.9722096802969333
12.7 0.9739254967072232
12.8 0.9755422091957314
12.9 0.9770647340607882
13.0 0.9784978258249163
13.1 0.9798460744178495
13.2 0.9811139033333153
13.3 0.9823055686922776
13.4 0.9834251591428794
13.5 0.9844765965259737
13.6 0.9854636372348549
13.7 0.9863898741983953
13.8 0.9872587394182037
13.9 0.9880735069924903
14.0 0.9888372965619531
14.1 0.989553077116073
14.2 0.9902236711016336
14.3 0.9908517587789452
14.4 0.9914398827751038
14.5 0.9919904527875419
14.6 0.9925057503950926
14.7 0.992987933937709
14.8 0.99343904342984
14.9 0.993861005476181
15.0 0.9942556381621034
15.1 0.9946246558944662
15.2 0.9949696741717183
15.3 0.9952922142651988
15.4 0.9955937077963276
15.5 0.995875501196946
15.6 0.9961388600424069
15.7 0.9963849732491589
15.8 0.9966149571304845
15.9 0.9968298593057826
16.0 0.9970306624603202
16.1 0.9972182879537328
16.2 0.9973935992767401
16.3 0.9975574053565817
16.4 0.9977104637125531
16.5 0.9978534834637932
16.6 0.9979871281920956
16.7 0.9981120186630609
16.8 0.9982287354093192
16.9 0.9983378211799101
17.0 0.9984397832601619
17.1 0.9985350956666214
17.2 0.9986242012217083
17.3 0.9987075135128665
17.4 0.9987854187410197
17.5 0.9988582774631377
17.6 0.9989264262336947
17.7 0.998990179149738
17.8 0.9990498293042013
17.9 0.9991056501520051
18.0 0.9991578967933595


==> smax_6.csv <==
0.0 0.0
0.1 0.0
0.2 0.0
0.3 0.0
0.4 0.0
0.5 0.0
0.6 0.0
0.7 0.0
0.8 0.0
0.9 2.1234981794535436e-11
1.0 4.461886887941763e-9
1.1 9.401536232339246e-8
1.2 7.733603216646759e-7
1.3 3.8023975700367944e-6
1.4 1.3509042828564468e-5
1.5 3.8373953572056325e-5
1.6 9.258255663364355e-5
1.7 0.00019725338115183797
1.8 0.000381132563590914
1.9 0.0006806505419482853
2.0 0.0011393384532267887
2.1 0.001806682025356652
2.2 0.0027365437335114314
2.3 0.0039853103103781005
2.4 0.00560992653849155
2.5 0.007665963149444443
2.6 0.010205842233623561
2.7 0.01327731288831764
2.8 0.016922237130015578
2.9 0.021175714679327957
3.0 0.026065547494223764
3.1 0.03161202242007896
3.2 0.037827973807548244
3.3 0.044719077518836484
3.4 0.05228432296251747
3.5 0.06051660984434759
3.6 0.06940342014100362
3.7 0.07892752225035622
3.8 0.08906767223402424
3.9 0.09979928556105029
4.0 0.11109506098942787
4.1 0.12292554560582289
4.2 0.1352596362218517
4.3 0.14806501713275783
4.4 0.1613085376775602
4.5 0.17495653521373225
4.6 0.1889751102253642
4.7 0.2033303605499774
4.8 0.21798858137000196
4.9 0.23291643688737632
5.0 0.24808110866851918
5.1 0.2634504246577866
5.2 0.2789929719151675
5.3 0.29467819530583045
5.4 0.31047648369047726
5.5 0.3263592446466197
5.6 0.3422989683842454
5.7 0.35826928128587665
5.8 0.374244989375752
5.9 0.39020211197926075
6.0 0.40611790584653273
6.1 0.42197088006143896
6.2 0.4377408021214987
6.3 0.4534086956423415
6.4 0.46895683020366885
6.5 0.48436870390707243
6.6 0.4996290192575526
6.7 0.5147236530101893
6.8 0.5296396206425956
6.9 0.5443650361246778
7.0 0.5588890676620079
7.1 0.573201890089843
7.2 0.5872946345928279
7.3 0.6011593364214742
7.4 0.6147888812706926
7.5 0.6281769509773102
7.6 0.6413179691817209
7.7 0.6542070475821072
7.8 0.6668399333867386
7.9 0.6792129585392686
8.0 0.6913229912526857
8.1 0.7031673903389475
8.2 0.7147439627631841
8.3 0.7260509247840751
8.4 0.7370868669665179
8.5 0.747850723270504
8.6 0.758341744333061
8.7 0.7685594749705303
8.8 0.7785037358387268
8.9 0.7881746091013343
9.0 0.7975724278747172
9.1 0.8066977691426065
9.2 0.8155514497689214
9.3 0.824134525183164
9.4 0.8324482902716225
9.5 0.8404942819799686
9.6 0.8482742831190948
9.7 0.8557903268660836
9.8 0.8630447014654927
9.9 0.8700399546616521
10.0 0.8767788974291109
10.1 0.8832646066140746
10.2 0.8895004261528465
10.3 0.8954899665919541
10.4 0.9012371026968256
10.5 0.9067459689995997
10.6 0.9120209532000492
10.7 0.9170666873949302
10.8 0.9218880371688556
10.9 0.9264900886326964
11.0 0.9308781335425524
11.1 0.9350576526727036
11.2 0.9390342976491631
11.3 0.9428138714762762
11.4 0.9464023080071753
11.5 0.9498056506200948
11.6 0.9530300303668725
11.7 0.9560816438579995
11.8 0.9589667311409769
11.9 0.9616915538162021
12.0 0.9642623736179687
12.1 0.9666854316681941
12.2 0.9689669285880284
12.3 0.9711130056282992
12.4 0.9731297269545617
12.5 0.9750230631970035
12.6 0.9767988763502198
12.7 0.9784629060834282
12.8 0.9800207574984566
12.9 0.9814778903512117
13.0 0.982839609732513
13.1 0.9841110581864164
13.2 0.9852972092285233
13.3 0.9864028622133456
13.4 0.9874326384885802
13.5 0.9883909787650368
13.6 0.989282141623955
13.7 0.9901102030782912
13.8 0.9908790571012414
13.9 0.991592417033498
14.0 0.9922538177804374
14.1 0.9928666187113685
14.2 0.9934340071749647
14.3 0.9939590025479093
14.4 0.9944444607373937
14.5 0.9948930790623075
14.6 0.9953074014425668
14.7 0.9956898238309494
14.8 0.9960425998268909
14.9 0.9963678464168672
15.0 0.9966675497911544
15.1 0.996943571191831
15.2 0.9971976527518287
15.3 0.9974314232895772
15.4 0.9976464040283086
15.5 0.9978440142133397
15.6 0.9980255766046311
15.7 0.9981923228256185
15.8 0.998345398552704
15.9 0.998485868532898
16.0 0.9986147214199294
16.1 0.998732874421657
16.2 0.9988411777538972
16.3 0.9989404188977801
16.4 0.9990313266595126
16.5 0.999114575032973
16.6 0.9991907868668833
16.7 0.9992605373394434
16.8 0.9993243572442727
16.9 0.9993827360922961
17.0 0.9994361250348671
17.1 0.9994849396139365
17.2 0.9995295623454833
17.3 0.9995703451427153
17.4 0.9996076115857594
17.5 0.9996416590446898
17.6 0.9996727606627914
17.7 0.9997011672069592
17.8 0.9997271087920784
17.9 0.9997507964861232
18.0 0.9997724238025938

